Multiplicity in transiting planet host stars. A Lucky Imaging study of Kepler candidates

In the exoplanetary era, the Kepler spacecraft is causing a revolution by discovering thousands of new planet candidates. However, a follow up program is needed in order to reject false candidates and to fully characterize the bona-fide exoplanets. Our main aims are: 1./ Detect and analyze close companions inside the typical Kepler PSF to study if they are the responsible of the dim in the Kepler light curves, 2./ Study the change in the stellar and planetary parameters due to the presence of an unresolved object, 3./ Help to validate those Kepler Objects of Interest that do not present any object inside the Kepler PSF and 4./ Study the multiplicity rate in planet host candidates. Such a large sample of observed planet host candidates allows us to do statistics about the presence of close (visual or bounded) companions to the harboring star. We present here Lucky Imaging observations for a total amount of 98 Kepler Objects of Interest. This technique is based on the acquisition of thousands of very short exposure time images. Then, a selection and combination of a small amount of the best quality frames provides a high resolution image with objects having a 0.1 arcsec PSF. We applied this technique to carry out observations in the Sloan i and Sloan z filters of our Kepler candidates. We find blended objects inside the Kepler PSF for a significant percentage of KOIs. On one hand, only 58.2% of the hosts do not present any object within 6 arcsec. On the other hand, we have found 19 companions closer than 3 arcsec in 17 KOIs. According to their magnitudes and i-z color, 8 of them could be physically bounded to the host star.

==> 11_Table05_PlanetProperties.dat <==
         298.01        274     472   67     1.41 0.04     2.2 0.2          2.6   0.3        1.40       2.16 
         379.01        292     422   24     1.6 0.1       2.1 0.1          3.1   0.2        2.58       3.38 
         379.02        136     196   11     1.1 0.1       1.40 0.04        2.1   0.1        1.83       2.31 
         387.01       1122    1137   75     3.3 0.3       3.4 0.1         29.4  73.4        2.18       2.23 
         401.01       2103    2363  132     4.1 0.2       4.9 0.1         13.8   3.1        6.57       7.82 
         401.02       1618    1818  101     4.2 0.2       4.3 0.1         12.1   2.7        6.67       6.85 
         433.01       2864    3048   76     5.10 0.04     5.5 0.1         21.8   4.2        5.60       6.06 
         433.02      13690   14570  365    11.7 0.1      12.1 0.2         47.6   9.3       12.90      13.27 
         592.01        539     561   19     2.6 0.1       2.37 0.04       11.7   4.9        2.74       2.48 
         626.01        374     378    4     1.8 0.1       1.94 0.01       19.2   8.7        2.09       2.30 
         628.01        476     504   21     2.2 0.2       2.24 0.05        9.3   3.4        1.87       1.90 
         641.01       1002    2225   90     3.1 1.3       4.7 0.1          4.3   0.1        1.83       2.82 
         644.01      23950   30367  591    13.87 0.03    17.4 0.2         33.7   1.2       33.16      41.67 
         645.01        201     239    5     1.61 0.05     1.55 0.02        3.6   0.2        2.53       2.44 
         645.02        257     305    7     1.59 0.03     1.75 0.02        4.0   0.2        2.51       2.75 
         658.01        505     517    8     2.1 0.1       2.27 0.02       14.7   5.0        2.03       2.18 
         658.02        484     496    8     2.1 0.1       2.23 0.02       14.4   4.9        2.02       2.13 
         658.03        166     170    3     1.2 0.1       1.30 0.01        8.5   2.9        1.14       1.25 
         703.01        130     131    1     1.04 0.05     1.142 0.003     17.9  12.1        1.36       1.50 
         721.01        276     284    2     1.63 0.03     1.685 0.007      9.9   1.4        2.76       2.86 
         841.01       2967    3071   45     5.4 0.1       5.54 0.04       29.6   6.3        5.44       5.56 
         841.02       4962    5136    7     7.0 0.2       7.2 0.1         38.3   8.1        7.05       7.19 
        1375.01       2608    2651   99     5.3 0.6       5.1 0.1         40.0  44.8        6.65       6.44     


